Sufficient quantum provenance: retained fields and certified recording precision

Quantum executions that share a provenance record can still produce different output distributions. We determine which execution details a record must retain, and at what precision, to guarantee agreement within a declared Hellinger tolerance. Under a specified channel model, a certificate combining independent stochastic mechanisms and coherent rotation differences fixes the recording precision without output simulation or explicit dependence on register dimension. For four-qubit quantum approximate optimization at depth one, a 13-bit comparison record suffices at tolerance 0.05 over a declared continuous noise range, uniformly in programmed angles for each fixed task, against 19 bits for a gate-by-gate sum over the same bin family. Pairwise separation constraints characterize sufficient field sets on finite context classes and expose omissions that pass individually but fail jointly. Separately, six-qubit measurements on an IBM Heron processor show, over six tested contexts, that raw outputs need a two-label record, supplied by qubit layout, whereas outputs after a fixed application decoder need no additional context bits, at tolerance 0.15 with 97% simultaneous confidence under stationary, independent shots. Execution records can thereby be designed to carry checkable agreement guarantees.

==> REVTeX_README.txt <==
%% ****** Start of file README ****** %
%%
%%   This file is part of the APS files in the REVTeX 4 distribution.
%%   Version 4.2f of REVTeX, June, 2022.
%%
%%   Copyright (c) 1999--2022 American Physical Society.
%%

Last updated 05 June 2022

This file describes the contents of this distribution of REVTeX 4.2,
version 4.2f. The definitive source of information about REVTeX 4
is the APS web page http://journals.aps.org/revtex/.

User queries should be directed to revtex@aps.org.

Manifest
--------
All files in this release are contained within a second zip file within the
main zip file called revtex4-2-tds.zip. This contains all of the REVTeX 4.2
files in the TeX Directory Structure (TDS) layout used with most current TeX
distributions. Install REVTeX 4.2 by unzipping the files in the appropriate
place (usually the texmf-local directory of your local TeX installation) and
running texhash or the equivalent command to index the files. Please consult your
TeX distribution's guide for installing new packages.

NOTE: The only files necessary for running REVTeX 4.2 are those under 
tex/latex/revtex and bibtex/bst/revtex, but it is a good idea to install
the entire distribution, especially the documentation.

TeX inputs:          tex/latex/revtex/
                     -----------------  
revtex4-2.cls     - The REVTeX 4.2 class file
aps4-2.rtx        - APS-specific customizations for REVTeX 4.2
aip4-2.rtx        - AIP-specific customizations for REVTeX 4.2
aapm4-2.rtx       - AAPM-specific custommizations for REVTeX 4.2
sor4-2.rtx        - SOR-specific customizations for REVTeX 4.2
apsrmp4-2.rtx     - APS-specific customizations for REVTeX 4.2 for Rev. Mod. Phys.
aps10pt4-2.rtx    - 10-point size class option file for REVTeX
aps11pt4-2.rtx    - 11-point size class option file for REVTeX
aps12pt4-2.rtx    - 12-point size class option file for REVTeX
revsymb4-2.sty    - A collection of common symbols for use outside of REVTeX
reftest4-2.tex    - A helpful diagnostics check for bibliographies when not using BibTeX

ltxdocext.sty     - Part of ltxgrid package used for page layout in REVTeX
ltxfront.sty      - Part of ltxgrid package used for page layout in REVTeX
ltxgrid.sty       - Part of ltxgrid package used for page layout in REVTeX
ltxutil.sty       - Part of ltxgrid package used for page layout in REVTeX
  
BibTeX inputs:       bibtex/bst/revtex/
                     ------------------ 
apsrev4-2.bst     - BibTeX styles for use for Phys. Rev. journals
apsrmp4-2.bst     - BibTeX styles for use for Rev. Mod. Phys.
aipauth4-2.bst    - BibTeX styles for AIP journals with author/year style citations
aipnum4-2.bst     - BibTeX styles for AIP journals with numerical style citations
aapmrev4-2.bst    - BibTeX styles for AAPM journals


Documentation:       doc/latex/revtex/
                     -----------------
README       - How to get started (this file)

Author guide:           doc/latex/revtex/auguide/
                        ------
auguide4-2.tex (pdf)  - REVTeX 4.2 Author's Guide
summary4-2.tex (pdf)  - REVTeX 4.2 Command and Options Summary
docs.sty              - Package used by REVTeX documentation

APS guide:              doc/latex/revtex/aps
                        ------
apsguide4-2.tex (pdf) - APS Author Guide for REVTeX 4.2

AIP guide:              doc/latex/revtex/aip
                        ------
aipguide4-2.tex (pdf) - Author's Guide to AIP Substyles for REVTeX 4.2

APS Sample document:    doc/latex/revtex/sample/aps
                        -------
apssamp.tex (pdf)  - A sample file showing most common features of an APS
                     REVTeX 4.2 document
fig_1.eps          - sample figure for apssamp.tex
fig_2.eps          - sample wide figure for apssamp.tex
vid_1a.eps         - sample figure for apssamp.tex
vid_1b.eps         - sample figure for apssamp.tex
apssamp.bib        - sample BibTeX source file for apssamp.tex
apstemplate.tex    - A template for APS authors to follow

AIP Sample document:    doc/latex/revtex/sample/aip
                        -------
aipsamp.tex (pdf)  - A sample file showing most common features of an AIP
                     REVTeX 4.2 document
fig_1.eps          - sample figure for aipsamp.tex
fig_2.eps          - sample wide figure for aipsamp.tex
aipsamp.bib        - sample BibTeX source file for aipsamp.tex
aiptemplate.tex    - A template for AIP authors to follow

AAPM Sample document:    doc/latex/revtex/sample/aapm
                        -------
aapmsamp.tex (pdf)  - A sample file showing most common features of an AAPM
                     REVTeX 4.2 document
fig_1.eps          - sample figure for aapmsamp.tex
fig_2.eps          - sample wide figure for aapmsamp.tex
aapmsamp.bib        - sample BibTeX source file for aapmsamp.tex
aapmtemplate.tex    - A template for AAPM authors to follow


SOR Sample document:    doc/latex/revtex/sample/sor
                        -------
sorsamp.tex (pdf)  - A sample file showing most common features of an SOR
                     REVTeX 4.2 document
fig_1.eps          - sample figure for sorsamp.tex
fig_2.eps          - sample wide figure for sorsamp.tex
sorsamp.bib        - sample BibTeX source file for sorsamp.tex
sortemplate.tex    - A template for SOR authors to follow

Programmer's docs:      doc/latex/revtex/source/
                        -------
ltxdocext.pdf - Programmer's documentation for the ltxdocext package
ltxfront.pdf  - Programmer's documentation for the ltxfront package
ltxgrid.pdf   - Programmer's documentation for the ltxgrid package
ltxutil.pdf   - Programmer's documentation for the ltxutil package
revtex4-2.pdf - Programmer's documentation for the revtex4.2 document class
aip4-2.pdf       - Programmer's documentation for the AIP journal styles

Source files:        source/latex/revtex
                     -------------------
ltxdocext.dtx - The source file for the ltxdocext package
ltxfront.dtx  - The source file for the ltxfront package
ltxgrid.dtx   - The source file for the ltxgrid package
ltxutil.dtx   - The source file for the ltxutil package
revtex4-2.dtx - The source file for revtex4.cls and revsymb.sty.
aip4-2.dtx       - The source file for AIP journal styles

Not Included   
------------
The following packages are required by REVTeX but are not
included in this distribution. Please obtain from CTAN
(Comprehensive TeX Archive Network), e.g. <http://www.ctan.org/>. Direct
links to the necessary files can be found at <http://journals.aps.org/revtex/>.

natbib.dtx   - Version 8.31a or later; found in latex/contrib/natbib on CTAN
natbib.ins   - LaTeX this to create natbib.sty and natbib
               documentation from natbib.dtx
bm.dtx       - Bold math style - part of (current!) standard LaTeX2e tools
bm.sty       - generated from bm.dtx by running tools.ins
textcase.dtx - Found in latex/contrib/textcase on CTAN
textcase.ins - LaTeX this to generate textcase.sty from textcase.dtx
url.sty      - Found in latex/contrib/misc on CTAN

An up-to-date installation of AMS-LaTeX is also required for certain
documentclass options. Version 2.0 or higher is needed. It is
available from <http://www.ams.org/tex/>.

Recommended styles and packages
--------------------------
With REVTeX implemented as a native LaTeX2e document class, users can 
take advantage of many of the well-supported LaTeX2e packages available.
Here are some that are particularly useful and recommended.

longtable.sty for tables running to multiple pages - part of a
standard LaTeX2e distribution.

hyperref.sty for hyperlinking - should work well with REVTeX 4.2.

graphics.sty and graphicx.sty for figure inclusion - part of LaTeX2e's
standard distribution.

Credits
-------
David Carlisle created the first draft of REVTeX 4; Arthur Ogawa has 
supported the TeX development versions 4.0 and 4.1. Patrick Daly was so kind
as to incorporate needed changes into natbib and custom-bib. All worked under 
commission from the APS, with the support of AIP, and was coordinated by Mark
Doyle, APS. Version 4.2 was initially developed by Aptara Corporation under
the guidance of Mark Doyle, APS, and Brian Goss, AIP. Development of the final
version of 4.2 was done by Mark Doyle. The APS is the maintainer of REVTeX,
and all bugs are our responsibility. Please e-mail feedback to revtex@aps.org.

Backwards compatibility
-----------------------
The REVTeX 4.2 class file has been named revtex4-2.cls to distinguish it
from its predecessors. Files prepared under REVTeX 4.0 or 4.1 may need minor
changes to process under 4.2 and the output may be formatted differently.

LaTeX2e requirements
--------------------
REVTeX 4 requires: 
LaTeX2e [1996/06/01],
natbib  [2009/11/07]
textcase

